Cosmological zoom-in simulation of fuzzy dark matter down to z = 0: tidal evolution of subhaloes in a Milky Way-sized halo

Subhaloes are critical in distinguishing dark matter models, yet their evolution within galactic haloes, particularly in the Fuzzy Dark Matter (FDM) model, remains challenging to fully investigate in numerical simulations. In this work, we employ the fluid-wave hybrid scheme recently implemented in the GAMER-2 code to perform a cosmological zoom-in simulation of a Milky Way-sized halo with an FDM particle mass of m = 2 x 10^(-23) eV. It simultaneously resolves the solitonic core of the host halo and tracks the complex tidal evolution of subhaloes down to redshift z = 0. We examine the internal structure of subhaloes by analyzing their density profiles, velocity dispersions, and density power spectra across various redshifts. Our findings show that partially tidally stripped subhaloes deviate from the core-halo mass relation; their solitons remain intact and are enveloped by smaller granules predominantly from the host halo. Furthermore, our simulation unravels a complex tidal evolution of FDM subhaloes. On the one hand, we observe a subhalo core undergoing complete tidal disruption at z ~ 0.14, which later reemerges near the outskirts of the host halo around z ~ 0. This disruption event, characterized by a core contaminated with interference fringes from the host halo's wave function, occurs earlier than previously predicted. On the other hand, FDM subhaloes have denser cores before infall due to the presence of central solitons, making them more resilient to tidal disruption than their N-body counterparts. Our results demonstrate GAMER-2's capability to resolve non-linear FDM substructure down to z = 0, paving the way for future studies of larger FDM subhalo samples with heavier particle masses. The simulation code GAMER-2 and the simulation setup used in this work are available at https://github.com/gamer-project/gamer.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
